Simulating BFT Protocol Implementations at Scale

The novel blockchain generation of Byzantine fault-tolerant (BFT) state machine replication (SMR) protocols focuses on scalability and performance to meet requirements of distributed ledger technology (DLT), e.g., decentralization and geographic dispersion. Validating scalability and performance of BFT protocol implementations requires careful evaluation. While experiments with real protocol deployments usually offer the best realism, they are costly and time-consuming. In this paper, we explore simulation of unmodified BFT protocol implementations as as a method for cheap and rapid protocol evaluation: We can accurately forecast the performance of a BFT protocol while experimentally scaling its environment, i.e., by varying the number of nodes or geographic dispersion. Our approach is resource-friendly and preserves application-realism, since existing BFT frameworks can be simply plugged into the simulation engine without requiring code modifications or re-implementation.

==> Simulating BFT Protocol Implementations at Scale/data/client-latencies.txt <==
region  regionNr  real    simulated
Oregon  1   353.938  358.690
Ireland 2   415.892  428.015
{São Paulo}  3   414.534  429.1850
Sydney 4   437.612  449.175

==> Simulating BFT Protocol Implementations at Scale/data/consensus-latencies.txt <==
region  regionNr  real    simulated
Consensus  1   237.142  248.960


==> Simulating BFT Protocol Implementations at Scale/data/latency-HS3-L10.txt <==
replicas latency
4   84.178
8   85.734
16  86.6358
32  88.4466
64  92.4532
128 106.0368












==> Simulating BFT Protocol Implementations at Scale/data/latency-HS3-p1024.txt <==
replicas latency
4   19.3638
8   19.9232
16  19.7376
32  39.2842
64  65.2438
128 108.2954
















==> Simulating BFT Protocol Implementations at Scale/data/phantom-lat-hs3-p0-10ms.txt <==
replicas latency
4   80.000
8   80.000
16  80.000
32  80.000
64  80.000
128 84.000








==> Simulating BFT Protocol Implementations at Scale/data/phantom-lat-hs3-p1024-1ms.txt <==
replicas latency
4   14
8   14
16  18.544
32  37.051
64  72.824
128 148.1

==> Simulating BFT Protocol Implementations at Scale/data/phantom-lat-pbft-p1024.txt <==
replicas latency
4    9
8    10.375
16    10.375
32    22.25
64    43.875
128    89.5


==> Simulating BFT Protocol Implementations at Scale/data/phantom-thr-hs3-p0-10ms.txt <==
replicas throughput
4   20.000
8   20.000
16  20.000
32  20.000
64  20.000
128 19.200


==> Simulating BFT Protocol Implementations at Scale/data/phantom-thr-hs3-p1024-1ms.txt <==
replicas throughput
4   200.000
8   200.000
16  151.345
32  75.778
64  38.656
128 20.000


==> Simulating BFT Protocol Implementations at Scale/data/phantom-thr-pbft-p1024.txt <==
replicas throughput
4    292.985
8    146.533
16    73.333
32    36.049
64    18.709
128    9.354


==> Simulating BFT Protocol Implementations at Scale/data/resource-consumption-memory.txt <==
replicas libhotstuff themis
4   1.291964416 1.882034176
8   1.53790464  2.78427648
16  2.183790592 4.683829248
32  3.925774336 8.753467392
64  7.184695296 18.225041408
128 17.90201856 26.46798336

==> Simulating BFT Protocol Implementations at Scale/data/resource-consumption-time.txt <==
replicas libhotstuff themis
4   4.36381658126712    4.69536045166651
8   7.64953956581652    6.90127230896751
16  14.0523918407003    10.8708035840333
32  31.4348776961337    20.790920002234
64  46.2194783636828    44.8446500461678
128 60.1724947196325    58.8224591118336




==> Simulating BFT Protocol Implementations at Scale/data/throughput-HS3-L10.txt <==
replicas throughput
4   19.1744
8   18.7806
16  18.6174
32  18.1898
64  17.499
128 15.1144
















==> Simulating BFT Protocol Implementations at Scale/data/throughput-HS3-p1024.txt <==
replicas throughput
4   114.8328
8   118.8888
16  120.1536
32  61.3854
64  37.260
128 22.067










==> data/client-latencies.txt <==
region  regionNr  real    simulated
Oregon  1   353.938  358.690
Ireland 2   415.892  428.015
{São Paulo}  3   414.534  429.1850
Sydney 4   437.612  449.175

==> data/consensus-latencies.txt <==
region  regionNr  real    simulated
Consensus  1   237.142  248.960


==> data/latency-HS3-L10.txt <==
replicas latency
4   84.178
8   85.734
16  86.6358
32  88.4466
64  92.4532
128 106.0368












==> data/latency-HS3-p1024.txt <==
replicas latency
4   19.3638
8   19.9232
16  19.7376
32  39.2842
64  65.2438
128 108.2954
















==> data/phantom-lat-hs3-p0-10ms.txt <==
replicas latency
4   80.000
8   80.000
16  80.000
32  80.000
64  80.000
128 84.000








==> data/phantom-lat-hs3-p1024-1ms.txt <==
replicas latency
4   14
8   14
16  18.544
32  37.051
64  72.824
128 148.1

==> data/phantom-lat-pbft-p1024.txt <==
replicas latency
4    9
8    10.375
16    10.375
32    22.25
64    43.875
128    89.5


==> data/phantom-thr-hs3-p0-10ms.txt <==
replicas throughput
4   20.000
8   20.000
16  20.000
32  20.000
64  20.000
128 19.200


==> data/phantom-thr-hs3-p1024-1ms.txt <==
replicas throughput
4   200.000
8   200.000
16  151.345
32  75.778
64  38.656
128 20.000


==> data/phantom-thr-pbft-p1024.txt <==
replicas throughput
4    292.985
8    146.533
16    73.333
32    36.049
64    18.709
128    9.354


==> data/resource-consumption-memory.txt <==
replicas libhotstuff themis
4   1.291964416 1.882034176
8   1.53790464  2.78427648
16  2.183790592 4.683829248
32  3.925774336 8.753467392
64  7.184695296 18.225041408
128 17.90201856 26.46798336

==> data/resource-consumption-time.txt <==
replicas libhotstuff themis
4   4.36381658126712    4.69536045166651
8   7.64953956581652    6.90127230896751
16  14.0523918407003    10.8708035840333
32  31.4348776961337    20.790920002234
64  46.2194783636828    44.8446500461678
128 60.1724947196325    58.8224591118336




==> data/throughput-HS3-L10.txt <==
replicas throughput
4   19.1744
8   18.7806
16  18.6174
32  18.1898
64  17.499
128 15.1144
















==> data/throughput-HS3-p1024.txt <==
replicas throughput
4   114.8328
8   118.8888
16  120.1536
32  61.3854
64  37.260
128 22.067









